Frank-Wolfe meets Shapley-Folkman: a systematic approach for solving nonconvex separable problems with linear constraints

We consider separable nonconvex optimization problems under affine constraints. For these problems, the Shapley-Folkman theorem provides an upper bound on the duality gap as a function of the nonconvexity of the objective functions, but does not provide a systematic way to construct primal solutions satisfying that bound. In this work, we develop a two-stage approach to do so. The first stage approximates the optimal dual value with a large set of primal feasible solutions. In the second stage, this set is trimmed down to a primal solution by computing (approximate) Caratheodory representations. The main computational requirement of our method is tractability of the Fenchel conjugates of the component functions and their (sub)gradients. When the function domains are convex, the method recovers the classical duality gap bounds obtained via Shapley-Folkman. When the function domains are nonconvex, the method also recovers classical duality gap bounds from the literature, based on a more general notion of nonconvexity.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> results/results_final.csv <==
v_star,v_star_rho,max_rho_fi,rho_factor,f_y_final_max,f_y_final_domain,infeasibility_y_final_max,infeasibility_y_final_in_domain,f_y_final_fcfw_max,f_y_final_fcfw_domain,infeasibility_y_fcfw_final_max,infeasibility_y_final_fcfw_in_domain
87 772,95 575,28 395,1,94 843,95 989,0.0e+00,0.0e+00,95 505,95 303,0.0e+00,0.0e+00
62 412,76 908,23 881,2,76 873,79 193,0.0e+00,0.0e+00,76 205,78 356,0.0e+00,0.0e+00
62 259,69 179,25 079,1,70 089,69 817,0.0e+00,0.0e+00,69 376,70 895,0.0e+00,0.0e+00
85 452,93 666,23 231,1,92 910,94 679,0.0e+00,0.0e+00,93 555,93 271,0.0e+00,0.0e+00
113 128,122 808,25 301,1,123 348,122 856,0.0e+00,0.0e+00,122 011,121 831,0.0e+00,0.0e+00
90 860,109 381,23 802,2,109 098,109 592,0.0e+00,0.0e+00,109 780,109 284,0.0e+00,0.0e+00
78 967,86 429,21 190,1,88 230,86 315,0.0e+00,0.0e+00,87 493,86 745,0.0e+00,0.0e+00
90 168,98 691,23 364,1,98 132,99 154,0.0e+00,0.0e+00,99 702,98 958,0.0e+00,0.0e+00
108 709,129 654,27 126,2,126 610,129 285,0.0e+00,0.0e+00,126 492,129 304,0.0e+00,0.0e+00
44 832,50 507,22 921,1,50 247,51 078,0.0e+00,0.0e+00,50 417,52 286,0.0e+00,0.0e+00


==> results/results_final_revised_version.csv <==
v_star,v_star_rho,max_rho_fi,rho_factor_exact_carath,rho_factor_approx_carath,f_y_final_max,f_y_final_domain,infeasibility_y_final_max,infeasibility_y_final_in_domain,f_y_final_fcfw_max,f_y_final_fcfw_domain,infeasibility_y_fcfw_final_max,infeasibility_y_final_fcfw_in_domain,runtime_first_stage,runtime_exact_carath,runtime_approx_carath
87 772,103 949,28 395,1,2,92 618,95 271,1.7e-03,0.0e+00,100 551,99 924,0.0e+00,0.0e+00,100.85,240.24,6.52
62 412,76 908,23 881,2,2,76 595,78 527,0.0e+00,0.0e+00,75 245,74 683,0.0e+00,0.0e+00,123.54,300.71,10.85
62 259,76 383,25 079,1,2,68 643,71 234,7.6e-03,0.0e+00,77 849,74 318,0.0e+00,0.0e+00,118.34,339.86,10.92
85 452,111 774,23 231,1,3,92 148,94 453,0.0e+00,0.0e+00,104 786,106 412,0.0e+00,0.0e+00,116.09,241.62,10.76
113 128,133 226,25 301,1,2,121 777,123 033,0.0e+00,0.0e+00,130 283,130 858,0.0e+00,0.0e+00,126.67,282.19,14.39
90 860,119 992,23 802,2,3,109 306,109 557,0.0e+00,0.0e+00,119 939,119 599,0.0e+00,0.0e+00,121.05,329.45,10.35
78 967,102 518,21 190,1,3,84 972,86 555,0.0e+00,0.0e+00,98 199,98 516,0.0e+00,0.0e+00,118.05,251.25,10.32
90 168,107 884,23 364,1,2,98 753,98 832,0.0e+00,0.0e+00,105 550,105 536,0.0e+00,0.0e+00,122.11,294.42,12.46
108 709,129 654,27 126,1,2,113 293,118 490,1.5e-02,0.0e+00,129 583,129 752,0.0e+00,0.0e+00,116.14,320.78,11.33
44 832,56 406,22 921,1,2,49 161,51 581,0.0e+00,0.0e+00,51 411,53 397,0.0e+00,0.0e+00,133.96,286.89,11.52


==> results/results_n_50_N_10.csv <==
v_star,max_rho_fi,rho_factor_exact_carath,rho_factor_approx_carath_fcfw,rho_factor_approx_carath_mnp,f_y_final_max,f_y_final_domain,infeasibility_y_final_max,infeasibility_y_final_in_domain,f_y_final_fcfw_max,f_y_final_fcfw_domain,infeasibility_y_fcfw_final_max,infeasibility_y_final_fcfw_in_domain,f_y_final_mnp_max,f_y_final_mnp_domain,infeasibility_y_mnp_final_max,infeasibility_y_final_mnp_in_domain,runtime_first_stage,runtime_exact_carath,runtime_approx_carath_fcfw,runtime_approx_carath_mnp
87 772,28 395,1,2,1,94 441,96 509,0.0e+00,0.0e+00,100 551,99 924,0.0e+00,0.0e+00,96 969,95 798,0.0e+00,0.0e+00,49.32,242.07,6.3,8.48
62 412,23 881,2,2,2,77 212,78 882,0.0e+00,0.0e+00,75 245,74 683,0.0e+00,0.0e+00,78 124,78 588,0.0e+00,0.0e+00,49.19,303.39,10.38,10.36
62 259,25 079,1,2,1,68 993,70 102,0.0e+00,0.0e+00,77 849,74 318,0.0e+00,0.0e+00,68 159,71 302,0.0e+00,0.0e+00,49.77,340.95,10.45,11.51
85 452,23 231,1,3,1,92 937,95 037,0.0e+00,0.0e+00,104 786,106 412,0.0e+00,0.0e+00,94 081,94 137,0.0e+00,0.0e+00,48.87,240.56,10.37,8.72
113 128,25 301,1,2,1,123 691,123 040,0.0e+00,0.0e+00,130 283,130 858,0.0e+00,0.0e+00,122 092,123 044,0.0e+00,0.0e+00,48.88,280.96,13.91,10.04
90 860,23 802,2,3,2,109 383,109 873,0.0e+00,0.0e+00,119 939,119 599,0.0e+00,0.0e+00,109 396,109 673,0.0e+00,0.0e+00,49.37,329.44,10.09,12.08
78 967,21 190,1,3,1,86 757,87 239,0.0e+00,0.0e+00,98 199,98 516,0.0e+00,0.0e+00,86 547,88 661,0.0e+00,0.0e+00,48.45,250.06,9.98,9.03
90 168,23 364,1,2,1,98 900,98 793,0.0e+00,0.0e+00,105 550,105 536,0.0e+00,0.0e+00,98 982,98 805,0.0e+00,0.0e+00,49.13,292.02,12.11,10.43
108 709,27 126,1,2,1,116 341,118 484,4.0e-03,0.0e+00,129 583,129 752,0.0e+00,0.0e+00,117 711,119 376,3.5e-03,0.0e+00,49.32,318.64,10.73,10.84
44 832,22 921,1,2,1,49 501,52 141,0.0e+00,0.0e+00,51 411,53 397,0.0e+00,0.0e+00,50 618,51 271,0.0e+00,0.0e+00,49.07,282.36,11.14,9.82


==> results/results_rho_factor_1.csv <==
v_star,v_star_rho,max_rho_fi,f_y_final_max,f_y_final_domain,infeasibility_y_final_max,infeasibility_y_final_in_domain,f_y_final_fcfw_max,f_y_final_fcfw_domain,infeasibility_y_fcfw_final_max,infeasibility_y_final_fcfw_in_domain
87 772,95 575,28 395,94 843,95 989,0.0e+00,0.0e+00,95 505,95 303,0.0e+00,0.0e+00
62 412,69 448,23 881,67 898,70 936,1.7e-02,0.0e+00,67 838,71 105,2.6e-02,0.0e+00
62 259,69 179,25 079,70 089,69 817,0.0e+00,0.0e+00,69 376,70 895,0.0e+00,0.0e+00
85 452,93 666,23 231,92 910,94 679,0.0e+00,0.0e+00,93 555,93 271,0.0e+00,0.0e+00
113 128,122 808,25 301,123 348,122 856,0.0e+00,0.0e+00,122 011,121 831,0.0e+00,0.0e+00
90 860,99 733,23 802,94 158,98 989,5.0e-02,3.2e-02,96 914,98 829,5.0e-02,3.2e-02
78 967,86 429,21 190,88 230,86 315,0.0e+00,0.0e+00,87 493,86 745,0.0e+00,0.0e+00
90 168,98 691,23 364,98 132,99 154,0.0e+00,0.0e+00,99 702,98 958,0.0e+00,0.0e+00
108 709,118 811,27 126,113 293,118 490,1.5e-02,0.0e+00,115 366,118 340,6.4e-03,0.0e+00
44 832,50 507,22 921,50 247,51 078,0.0e+00,0.0e+00,50 417,52 286,0.0e+00,0.0e+00

